End-to-End Neural Sentence Ordering Using Pointer Network

Sentence ordering is one of important tasks in NLP. Previous works mainly focused on improving its performance by using pair-wise strategy. However, it is nontrivial for pair-wise models to incorporate the contextual sentence information. In addition, error prorogation could be introduced by using the pipeline strategy in pair-wise models. In this paper, we propose an end-to-end neural approach to address the sentence ordering problem, which uses the pointer network (Ptr-Net) to alleviate the error propagation problem and utilize the whole contextual information. Experimental results show the effectiveness of the proposed model. Source codes and dataset of this paper are available.

==> EMR_length_analyse.txt <==
No	CBoW	CNN	LSTM	Chen
2	93.4725081	96.2756052	96.6284426	92.7206819
3	70.4745569	76.0606061	77.7186964	70.0588874
4	43.0278297	52.3355296	54.2777068	43.2700816
5	22.49972	30.8377198	32.5680367	23.6074568
6	10.259879	16.240655	18.1132075	10.9141393
7	3.8154392	7.8083407	9.3956423	5.0940979
8	1.5369837	3.815013	4.4599973	2.0590254
9	0.3144036	1.2379642	1.7095697	0.6482027
10	0.2350867	0.4407875	0.5877167	0.146886


==> EMR_oralce_arXiv_LSTM.txt <==
beamSize	noise0	noise1	noise01
1	39.9541	36.4728	35.9547
2	52.4414	48.6871	47.375
4	61.726	58.1127	56.2337
8	69.0312	65.7118	63.123
16	74.707	71.752	68.5113
32	79.1974	76.7714	72.8968
64	82.7799	80.7237	76.4106


==> LSR_length_analyse.txt <==
No	CBoW	CNN	LSTM
2	96.73625404	98.13780261	98.31422131
3	89.693158	91.74766533	92.30226796
4	83.50378602	86.59160193	87.1607336
5	78.24616418	81.65752044	82.22757308
6	73.8673312	77.42257031	78.00522131
7	69.89056492	73.53135871	74.61021676
8	66.38019761	70.21407987	71.25531769
9	63.45931312	67.05530447	68.04873256
10	60.75521599	64.44901557	65.24243315


==> LSR_oralce_arXiv_LSTM.txt <==
beamSize	noise0	noise1	noise01
1	82.1077	80.4429	81.3855
2	87.0372	85.6167	86.2024
4	90.3199	89.183	89.5358
8	92.6683	91.7628	91.9175
16	94.3357	93.6275	93.6319
32	95.5829	95.0436	94.9064
64	96.5095	96.0889	95.868


==> PM_length_analyse.txt <==
No	CBoW	CNN	LSTM	Chen
2	93.4725081	96.2756052	96.6284426	92.7207
3	87.9092815	90.5145798	91.17591	88.335
4	84.1700266	87.4160029	88.0052119	85.149
5	81.2655393	84.5089036	85.0447978	83.1574
6	79.0886436	82.3548119	82.8157114	81.3636
7	77.2928081	80.4237499	81.2702169	80.1773
8	75.3278833	78.8213845	79.597718	78.4155
9	74.4219559	77.4704701	78.1200192	76.1442
10	73.0309857	76.1504555	76.7793124	72.0296


==> PM_oralce_arXiv_LSTM.txt <==
beamSize	noise0	noise1	noise01
1	85.5925	81.7282	83.2492
2	90.2874	87.4502	88.1982
4	93.1286	91.1914	91.3315
8	95.014	93.6516	93.3621
16	96.2984	95.3302	94.7579
32	97.2057	96.512	95.7341
64	97.8607	97.3575	96.4481


==> oralce_sind_LSTM.txt <==
beamSize	PM	LSR	EMR
1	74.0207	72.4602	12.4403
2	79.6716	78.0374	22.4323
4	85.2568	83.7182	37.2014
8	90.4558	89.172	54.5183
16	94.586	93.5151	70.6409
32	97.5	96.6998	83.9172
64	99.2635	98.8018	94.0088

